XMM-Newton study of the Sculptor dwarf spheroidal galaxy

We analysed observations with XMM-Newton in the field of the Sculptor dwarf spheroidal galaxy (dSph). The aim of the study was the classification of X-ray binaries and accreting white dwarfs, which belong to the Sculptor dSph. Using different methods of X-ray timing and spectral analyses, together with an extensive multi-wavelength study of the optical and infrared counterparts of the X-ray sources, we classified the sources detected with XMM-Newton in the field of Sculptor dSph. The long term variability of the sources has been studied over two \xmm\, observations. None of the members of Sculptor dSph show a significant long-term variability over these two observations. We also searched for periodicity and pulsation using the Lomb-Scargle and Rayleigh's Z_n^2 techniques. No signal of pulsation or periodicity have been found for the X-ray sources. The results show the presence of a noticeable number of background X-ray sources in the field of this galaxy. We classified 43 sources as active galactic nuclei (AGNs), galaxies, and galaxy candidates. Three Galactic foreground stars have been identified in the field of Sculptor dSph, and one of them is an M-dwarf candidate. Moreover, we classified four symbiotic star candidates and three quiescent low-mass X-ray binary candidates in Sculptor dSph. The luminosity of these X-ray sources is 10^{33-35} erg/s.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
